You Can't Always Check What You Wanted: Selective Checking and Trusted Execution to Prevent False Actuations in Cyber-Physical Systems

Cyber-physical systems (CPS) are vulnerable to attacks targeting outgoing actuation commands that modify their physical behaviors. The limited resources in such systems, coupled with their stringent timing constraints, often prevents the checking of every outgoing command. We present a "selective checking" mechanism that uses game-theoretic modeling to identify the right subset of commands to be checked in order to deter an adversary. This mechanism is coupled with a "delay-aware" trusted execution environment (TEE) to ensure that only verified actuation commands are ever sent to the physical system, thus maintaining their safety and integrity. The selective checking and trusted execution (SCATE) framework is implemented on an off-the-shelf ARM platform running standard embedded Linux. We demonstrate the effectiveness of SCATE using four realistic cyber-physical systems (a ground rover, a flight controller, a robotic arm and an automated syringe pump) and study design trade-offs. Not only does SCATE provide a high level of security and high performance, it also suffers from significantly lower overheads (30.48%-47.32% less) in the process. In fact, SCATE can work with more systems without negatively affecting the safety of the system. Considering that most CPS do not have any such checking mechanisms, and SCATE is guaranteed to meet all the timing requirements (i.e., ensure the safety/integrity of the system), our methods can significantly improve the security (and, hence, safety) of the system.

==> Feedbacks/austin.txt <==
I just read through your paper. It's very interesting! The idea sounds smart. Some feedbacks:
1. it's quite obvious that you get smaller overheads. (it would be weird if you don't!)
2. I don't know what tricks/insights do you leverage to achieve the same security performance after reading the intro. (This is the most important and meaty part of your paper, I suppose)
So I would say put more focus or at least give some hints on the insights you leverage and assumptions you are based on.
